The quantum Johnson homomorphism and symplectomorphism of 3-folds

We consider the action of symplectic monodromy on chain-level enhancements of quantum cohomology. First, we construct a family version of $A_\infty$-structure on quantum cohomology (this should morally correspond to Hochschild cohomology of a "family of Fukaya categories over the circle"). Following Kaledin, we look at the obstruction class of this structure, and argue that it can be related to a quantum version of Massey products on the one hand (which, in nice cases, can be related to actual counts of rational curves) and to the classical Andreadakis-Johnson theory of the Torelli group on the other hand. In the second part of the paper, we go hunting for exotic symplectomorphism: these are elements of infinite order in the kernel $$\mathcal{K}(M,\omega) := \pi_0 \mathrm{Symp}(M,\omega) \to \pi_0 \mathrm{Diff}^+(M,\omega)$$ of the forgetful map from the symplectic mapping class group to the ordinary MCG. We demonstrate how we can apply the theory above to prove the existence of such elements $\psi_Y$ for certain a Fano 3-fold obtained by blowing-up $\mathbb{P}^3$ at a genus 4 curve. Unlike the four-dimensional case, no power of a Dehn twist around Lagrangian 3-spheres can be exotic (because they have infinite order in smooth MCG). In the final part of the paper, the classical connection between our Fano varieties and cubic 3-folds allows us to prove the existence of a new phenomena: "exotic relations" in the subgroup generated by all Dehn twists. Namely, it turns out we can factor some power of $[\psi_Y]$ in $\pi_0 \mathrm{Symp}(Y,\omega)$ into 3-dimensional Dehn twists. So the isotopy class of the product in the ordinary MCG is torsion, but of infinite order in the symplectic MCG.

==> coneofcurvesdrawing.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'coneofcurvesdrawing.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{607.64648839bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.66159232)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{coneofcurvesdrawing.pdf}}%
    \put(0.4889129,0.0139477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r$}}}%
    \put(0.35588167,0.61640215){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[f]$}}}%
    \put(0.80011463,0.27727223){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$[\ell]$}}}%
  \end{picture}%
\endgroup%


==> rotatingcap.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rotatingcap.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{311.81102362bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.09090909)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rotatingcap.pdf}}%
    \put(0.99916419,0.49549214){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_1$}}}%
    \put(0.46587417,0.96487762){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rotatingcap.pdf}}%
    \put(0.46002911,0.40058932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m_-$}}}%
  \end{picture}%
\endgroup%

